Knock Detection in Combustion Engine Time Series Using a Theory-Guided 1D Convolutional Neural Network Approach

This paper introduces a method for the detection of knock occurrences in an internal combustion engine (ICE) using a 1D convolutional neural network trained on in-cylinder pressure data. The model architecture was based on considerations regarding the expected frequency characteristics of knocking combustion. To aid the feature extraction, all cycles were reduced to 60{\deg} CA long windows, with no further processing applied to the pressure traces. The neural networks were trained exclusively on in-cylinder pressure traces from multiple conditions and labels provided by human experts. The best-performing model architecture achieves an accuracy of above 92% on all test sets in a tenfold cross-validation when distinguishing between knocking and non-knocking cycles. In a multi-class problem where each cycle was labeled by the number of experts who rated it as knocking, 78% of cycles were labeled perfectly, while 90% of cycles were classified at most one class from ground truth. They thus considerably outperform the broadly applied MAPO (Maximum Amplitude of Pressure Oscillation) detection method, as well as other references reconstructed from previous works. Our analysis indicates that the neural network learned physically meaningful features connected to engine-characteristic resonance frequencies, thus verifying the intended theory-guided data science approach. Deeper performance investigation further shows remarkable generalization ability to unseen operating points. In addition, the model proved to classify knocking cycles in unseen engines with increased accuracy of 89% after adapting to their features via training on a small number of exclusively non-knocking cycles. The algorithm takes below 1 ms (on CPU) to classify individual cycles, effectively making it suitable for real-time engine control.

==> fig/FIG2_src_A.csv <==
a;b;c;d;e
-360;2.13;-0.00010084;1.91;0.255124154
-359;2.13;-0.363125448;2.01;-0.140400686
-358;2.13;-0.00010084;2.01;-0.0000532
-357;2.02;-0.00010084;1.91;-0.12764182
-356;2.02;-0.00010084;2.01;-0.0000532
-355;2.02;-0.00010084;1.91;-0.0000532
-354;1.92;-0.330123211;2.01;-0.0000532
-353;2.02;0.329921531;1.91;-0.0000532
-352;2.02;-0.00010084;1.8;-0.0000532
-351;1.92;-0.00010084;1.91;-0.0000532
-350;2.13;1.055970747;1.91;-0.0000532
-349;1.59;-1.419197035;1.69;-1.237663146
-348;1.7;1.055970747;2.01;-0.0000532
-347;1.49;-0.00010084;1.69;-0.140400686
-346;2.24;-0.693147819;2.01;-0.28074821
-345;1.7;-0.726150056;1.69;0.280641886
-344;1.81;-0.726150056;1.91;0.140294362
-343;1.92;1.088972984;1.69;-0.28074821
-342;1.7;0.362923768;1.58;-0.0000532
-341;1.81;-0.00010084;1.91;-0.140400686
-340;1.81;-0.363125448;1.8;-0.0000532
-339;1.92;-1.056172427;1.69;0.140294362
-338;1.81;0.362923768;1.69;-0.140400686
-337;1.81;0.362923768;1.58;-0.0000532
-336;1.92;-0.00010084;1.69;0.140294362
-335;1.81;0.362923768;1.58;0.280641886
-334;1.81;-0.00010084;1.8;-0.140400686
-333;1.81;-0.363125448;1.58;-0.0000532
-332;1.92;-0.363125448;1.69;-0.0000532
-331;1.81;-0.00010084;1.69;0.140294362
-330;1.81;-0.363125448;1.69;0.140294362
-329;1.81;-0.00010084;1.69;-0.0000532
-328;1.81;-0.00010084;1.8;-0.140400686
-327;1.92;-0.00010084;1.8;0.140294362
-326;1.92;-0.363125448;1.69;-0.140400686
-325;1.92;-0.00010084;1.8;0.140294362
-324;1.81;-0.00010084;1.69;-0.140400686
-323;1.81;-0.00010084;1.8;-0.140400686
-322;1.81;0.362923768;1.8;-0.140400686
-321;2.02;-0.363125448;1.8;-0.0000532
-320;1.92;-0.363125448;1.8;-0.140400686
-319;1.81;0.362923768;1.8;-0.0000532
-318;1.81;-0.00010084;1.8;-0.0000532
-317;1.92;-0.00010084;1.8;0.140294362
-316;1.92;-0.363125448;1.69;-0.0000532
-315;1.92;0.362923768;1.69;-0.0000532
-314;1.92;-0.00010084;1.8;0.140294362
-313;1.92;-0.00010084;1.69;-0.0000532
-312;1.92;0.362923768;1.8;-0.0000532
-311;1.92;-0.00010084;1.69;0.140294362
-310;1.81;-0.363125448;1.8;-0.140400686
-309;1.81;-0.00010084;1.8;0.140294362
-308;1.92;-0.00010084;1.8;-0.140400686
-307;1.92;-0.00010084;1.69;0.140294362
-306;1.92;-0.363125448;1.8;-0.0000532
-305;1.81;-0.00010084;1.8;0.140294362
-304;1.81;-0.00010084;1.69;-0.0000532
-303;1.92;-0.00010084;1.69;-0.0000532
-302;1.81;-0.363125448;1.69;-0.0000532
-301;1.92;-0.00010084;1.69;-0.0000532
-300;1.92;0.362923768;1.69;-0.140400686
-299;1.81;0.362923768;1.69;-0.0000532
-298;1.81;-0.363125448;1.8;-0.0000532
-297;1.92;-0.00010084;1.69;-0.140400686
-296;1.92;-0.363125448;1.69;-0.140400686
-295;1.81;-0.363125448;1.69;-0.0000532
-294;1.81;-0.363125448;1.69;-0.140400686
-293;1.92;-0.363125448;1.69;-0.0000532
-292;1.81;-0.00010084;1.58;-0.0000532
-291;1.81;-0.363125448;1.69;-0.0000532
-290;1.81;-0.00010084;1.69;-0.0000532
-289;1.81;-0.00010084;1.69;-0.140400686
-288;1.81;-0.363125448;1.58;-0.0000532
-287;1.81;0.362923768;1.69;-0.140400686
-286;1.81;-0.363125448;1.58;-0.0000532
-285;1.81;0.362923768;1.58;-0.0000532
-284;1.81;-0.363125448;1.69;-0.0000532
-283;1.81;-0.00010084;1.69;-0.140400686
-282;1.81;0.362923768;1.58;-0.0000532
-281;1.81;-0.00010084;1.58;0.140294362
-280;1.7;-0.00010084;1.69;0.140294362
-279;1.81;-0.00010084;1.58;0.140294362
-278;1.81;-0.363125448;1.69;-0.140400686
-277;1.81;-0.00010084;1.58;-0.0000532
-276;1.81;-0.00010084;1.69;-0.28074821
-275;1.81;-0.00010084;1.69;0.140294362
-274;1.81;-0.00010084;1.58;-0.0000532
-273;1.81;-0.00010084;1.69;0.140294362
-272;1.81;0.362923768;1.58;0.140294362
-271;1.81;-0.00010084;1.69;-0.0000532
-270;1.81;-0.363125448;1.69;0.140294362
-269;1.81;0.362923768;1.58;-0.0000532
-268;1.81;0.362923768;1.69;-0.0000532
-267;1.81;0.362923768;1.69;-0.0000532
-266;1.81;-0.00010084;1.69;-0.0000532
-265;1.81;0.362923768;1.69;-0.0000532
-264;1.81;-0.00010084;1.69;-0.140400686
-263;1.81;-0.00010084;1.58;0.140294362
-262;1.92;-0.00010084;1.58;0.140294362
-261;1.81;0.362923768;1.69;-0.0000532
-260;1.81;0.362923768;1.69;-0.140400686
-259;1.92;-0.363125448;1.69;0.140294362
-258;1.81;-0.00010084;1.69;-0.0000532
-257;1.81;-0.00010084;1.69;-0.140400686
-256;1.92;-0.726150056;1.69;-0.0000532
-255;1.81;0.362923768;1.69;-0.0000532
-254;1.81;-0.00010084;1.69;0.140294362
-253;1.81;-0.00010084;1.58;-0.0000532
-252;1.81;-0.00010084;1.69;-0.0000532
-251;1.92;-0.00010084;1.69;-0.0000532
-250;1.81;-0.363125448;1.69;-0.0000532
-249;1.92;-0.00010084;1.69;0.140294362
-248;1.92;-0.00010084;1.8;-0.0000532
-247;2.02;-0.00010084;1.69;-0.140400686
-246;1.92;0.362923768;1.8;-0.0000532
-245;1.92;-0.363125448;1.8;-0.140400686
-244;1.92;-0.363125448;1.69;-0.0000532
-243;1.92;0.362923768;1.8;-0.0000532
-242;1.92;-0.00010084;1.69;-0.140400686
-241;1.81;0.362923768;1.8;-0.140400686
-240;1.81;-0.363125448;1.8;0.140294362
-239;1.92;0.362923768;1.69;-0.140400686
-238;1.92;-0.00010084;1.69;-0.0000532
-237;2.02;0.329921531;1.8;-0.140400686
-236;1.92;-0.00010084;1.8;-0.0000532
-235;1.92;0.329921531;1.8;-0.0000532
-234;1.92;-0.330123211;1.8;0.140294362
-233;2.02;-0.00010084;1.8;-0.28074821
-232;2.02;-0.00010084;1.8;-0.0000532
-231;2.02;-0.00010084;1.8;-0.140400686
-230;1.92;-0.330123211;1.8;-0.0000532
-229;2.02;-0.00010084;1.8;-0.0000532
-228;2.02;-0.330123211;1.8;0.140294362
-227;2.02;-0.00010084;1.69;0.140294362
-226;2.02;-0.330123211;1.8;-0.0000532
-225;2.02;-0.00010084;1.8;-0.0000532
-224;2.02;-0.330123211;1.8;-0.0000532
-223;2.13;-0.00010084;1.8;-0.140400686
-222;2.02;-0.00010084;1.8;-0.0000532
-221;2.02;0.362923768;1.8;-0.140400686
-220;2.02;-0.330123211;1.8;-0.0000532
-219;2.02;0.329921531;1.8;-0.140400686
-218;2.02;0.362923768;1.8;-0.0000532
-217;2.13;-0.00010084;1.8;0.140294362
-216;1.92;0.362923768;1.8;-0.0000532
-215;2.02;-0.363125448;1.8;-0.140400686
-214;2.13;-0.693147819;1.91;0.140294362
-213;2.02;-0.00010084;1.91;-0.0000532
-212;2.13;0.362923768;1.91;-0.0000532
-211;2.02;-0.00010084;1.91;0.140294362
-210;2.13;-0.00010084;1.91;-0.0000532
-209;2.02;-0.363125448;1.91;-0.0000532
-208;2.02;-0.00010084;1.91;-0.0000532
-207;2.02;0.362923768;1.91;-0.0000532
-206;2.02;0.362923768;1.91;-0.0000532
-205;2.02;-0.00010084;1.91;-0.0000532
-204;2.02;0.362923768;1.91;-0.12764182
-203;2.13;-0.00010084;1.8;-0.0000532
-202;2.13;-0.00010084;1.91;-0.0000532
-201;2.13;-0.00010084;1.91;-0.0000532
-200;2.13;0.362923768;1.91;-0.0000532
-199;2.13;-0.00010084;1.91;-0.0000532
-198;2.13;-0.363125448;1.91;-0.0000532
-197;2.24;-0.00010084;1.91;-0.12764182
-196;2.13;-0.00010084;1.91;0.127535496
-195;2.13;-0.00010084;1.91;0.127535496
-194;2.13;-0.00010084;2.01;-0.0000532
-193;2.13;-0.00010084;1.91;-0.12764182
-192;2.24;-0.363125448;1.91;-0.0000532
-191;2.13;-0.363125448;2.01;-0.12764182
-190;2.24;-0.00010084;2.01;-0.0000532
-189;2.13;-0.363125448;1.91;-0.12764182
-188;2.24;-0.00010084;2.01;-0.0000532
-187;2.13;-0.00010084;2.01;-0.12764182
-186;2.24;-0.00010084;2.01;-0.0000532
-185;2.24;-0.363125448;2.01;-0.0000532
-184;2.24;-0.00010084;2.01;-0.0000532
-183;2.13;-0.363125448;2.01;-0.0000532
-182;2.24;0.362923768;1.91;-0.0000532
-181;2.24;-0.00010084;2.01;-0.0000532
-180;2.24;-0.00010084;2.01;-0.0000532
-179;2.13;-0.363125448;2.01;-0.140400686
-178;2.24;-0.00010084;2.01;-0.0000532
-177;2.24;-0.363125448;2.01;-0.12764182
-176;2.24;-0.00010084;2.01;-0.0000532
-175;2.24;0.362923768;2.12;-0.140400686
-174;2.24;0.362923768;2.01;-0.140400686
-173;2.24;0.362923768;2.01;-0.0000532
-172;2.35;-0.00010084;2.01;0.140294362
-171;2.24;-0.00010084;2.12;-0.0000532
-170;2.24;0.362923768;2.12;0.140294362
-169;2.24;0.362923768;2.01;0.140294362
-168;2.24;-0.00010084;2.12;-0.0000532
-167;2.24;0.362923768;2.01;-0.0000532
-166;2.13;0.362923768;2.01;-0.140400686
-165;2.24;-0.726150056;2.12;-0.0000532
-164;2.35;-0.00010084;2.12;-0.140400686
-163;2.24;0.362923768;2.12;-0.140400686
-162;2.35;0.362923768;2.12;-0.0000532
-161;2.35;0.362923768;2.12;-0.0000532
-160;2.35;-0.363125448;2.01;-0.0000532
-159;2.35;-0.00010084;2.12;-0.0000532
-158;2.35;-0.363125448;2.12;-0.140400686
-157;2.35;-0.00010084;2.12;-0.0000532
-156;2.35;-0.00010084;2.12;0.140294362
-155;2.35;-0.00010084;2.12;-0.140400686
-154;2.35;-0.00010084;2.12;0.140294362
-153;2.35;-0.00010084;2.12;-0.0000532
-152;2.35;0.362923768;2.12;-0.0000532
-151;2.35;-0.693147819;2.12;-0.0000532
-150;2.35;-0.00010084;2.12;-0.0000532
-149;2.35;-0.330123211;2.01;-0.0000532
-148;2.35;-0.00010084;2.12;-0.0000532
-147;2.35;-0.00010084;2.12;-0.0000532
-146;2.35;-0.00010084;2.12;-0.0000532
-145;2.35;-0.00010084;2.12;-0.0000532
-144;2.35;-0.00010084;2.12;-0.140400686
-143;2.35;-0.00010084;2.12;-0.0000532
-142;2.35;-0.00010084;2.12;-0.0000532
-141;2.45;-0.00010084;2.12;-0.0000532
-140;2.35;-0.00010084;2.12;-0.140400686
-139;2.35;-0.00010084;2.12;-0.0000532
-138;2.35;-0.00010084;2.23;-0.0000532
-137;2.35;-0.00010084;2.23;-0.140400686
-136;2.35;0.329921531;2.12;0.140294362
-135;2.45;-0.00010084;2.12;-0.0000532
-134;2.35;-0.00010084;2.12;-0.140400686
-133;2.35;-0.00010084;2.23;-0.0000532
-132;2.35;-0.330123211;2.12;0.140294362
-131;2.45;-0.00010084;2.23;-0.140400686
-130;2.45;-0.330123211;2.23;-0.0000532
-129;2.45;0.329921531;2.23;-0.0000532
-128;2.35;-0.330123211;2.23;-0.0000532
-127;2.45;-0.00010084;2.23;-0.140400686
-126;2.45;-0.330123211;2.23;-0.0000532
-125;2.45;-0.00010084;2.23;-0.0000532
-124;2.45;0.329921531;2.23;-0.0000532
-123;2.45;-0.00010084;2.34;0.140294362
-122;2.45;-0.00010084;2.23;-0.0000532
-121;2.56;0.362923768;2.34;-0.0000532
-120;2.45;-0.00010084;2.34;-0.0000532
-119;2.56;-0.00010084;2.34;-0.0000532
-118;2.56;-0.00010084;2.34;-0.12764182
-117;2.56;-0.00010084;2.44;-0.0000532
-116;2.67;-0.00010084;2.44;-0.0000532
-115;2.67;-0.00010084;2.44;-0.0000532
-114;2.56;0.362923768;2.44;-0.140400686
-113;2.67;-0.00010084;2.55;-0.0000532
-112;2.67;-0.363125448;2.55;-0.0000532
-111;2.78;-0.00010084;2.66;-0.0000532
-110;2.78;-0.00010084;2.66;-0.0000532
-109;2.88;-0.330123211;2.66;-0.0000532
-108;2.88;-0.00010084;2.77;0.140294362
-107;2.99;-0.00010084;2.66;-0.140400686
-106;2.88;-0.00010084;2.77;-0.0000532
-105;2.99;-0.00010084;2.77;-0.0000532
-104;3.1;-0.00010084;2.77;0.127535496
-103;3.21;-0.00010084;2.87;-0.0000532
-102;3.1;-0.00010084;2.87;0.140294362
-101;3.21;-0.00010084;2.55;0.140294362
-100;3.21;0.362923768;3.41;0.81651425
-99;2.88;-0.00010084;3.41;0.127535496
-98;3.42;-1.419197035;3.84;-1.505599328
-97;5.79;12.0457157;5.03;-3.700124249
-96;2.13;-0.00010084;3.95;3.164145561
-95;3.96;-4.620414033;3.63;0.140294362
-94;2.35;3.564140766;4.06;-0.969726964
-93;3.32;1.418995355;4.7;-0.408336868
-92;3.42;5.67628394;4.17;1.505493005
-91;4.39;-2.475268622;4.38;0.548578068
-90;2.78;2.83809155;4.38;1.365145481
-89;4.5;-3.201317838;3.63;-0.140400686
-88;4.61;1.418995355;4.17;-1.097315622
-87;4.28;-1.782221643;4.06;1.365145481
-86;4.39;-2.475268622;3.74;1.097209298
-85;4.39;2.83809155;3.84;-0.548684392
-84;4.28;-1.056172427;4.17;0.548578068
-83;4.18;-0.726150056;4.27;0.548578068
-82;4.39;-1.749219406;4.38;-0.0000532
-81;4.82;-0.330123211;4.49;-0.28074821
-80;4.61;-1.056172427;4.49;0.127535496
-79;4.71;0.725948376;4.81;-0.267989344
-78;4.82;-0.693147819;4.92;0.140294362
-77;5.04;0.362923768;4.92;-0.140400686
-76;5.04;-0.00010084;5.13;0.26788302
-75;5.04;-0.00010084;5.13;-0.0000532
-74;5.36;-0.726150056;5.35;0.140294362
-73;5.58;0.362923768;5.35;-0.140400686
-72;5.79;-0.00010084;5.57;0.140294362
-71;5.79;0.725948376;5.78;-0.0000532
-70;6.01;-0.00010084;5.89;-0.0000532
-69;6.22;-0.00010084;6;0.127535496
-68;6.33;-0.00010084;6.1;-0.0000532
-67;6.54;0.362923768;6.43;0.140294362
-66;6.76;-0.00010084;6.64;0.140294362
-65;6.97;0.362923768;6.86;0.140294362
-64;7.19;-0.00010084;7.07;-0.0000532
-63;7.3;-0.00010084;7.18;-0.0000532
-62;7.62;-0.00010084;7.5;-0.140400686
-61;7.73;0.362923768;7.72;0.140294362
-60;7.94;-0.00010084;7.83;0.127535496
-59;8.16;-0.00010084;8.15;-0.0000532
-58;8.59;0.362923768;8.26;-0.0000532
-57;8.8;-0.00010084;8.69;0.140294362
-56;9.13;-0.00010084;9.01;0.140294362
-55;9.34;0.362923768;9.22;-0.0000532
-54;9.77;0.362923768;9.65;0.127535496
-53;10.1;0.329921531;9.98;-0.140400686
-52;10.42;-0.00010084;10.3;-0.0000532
-51;10.85;-0.00010084;10.73;-0.0000532
-50;11.17;-0.00010084;10.95;-0.0000532
-49;11.49;-0.00010084;11.38;-0.0000532
-48;11.93;0.329921531;11.81;-0.0000532
-47;12.46;-0.00010084;12.24;-0.0000532
-46;12.89;-0.00010084;12.67;0.140294362
-45;13.43;0.362923768;13.21;0.127535496
-44;13.97;-0.00010084;13.74;0.127535496
-43;14.51;0.362923768;14.18;0.127535496
-42;14.94;0.725948376;14.82;-0.0000532
-41;15.58;0.329921531;15.36;-0.0000532
-40;16.12;0.362923768;16;0.140294362
-39;16.88;0.362923768;16.54;0.140294362
-38;17.52;0.725948376;17.3;0.26788302
-37;18.17;0.362923768;17.94;-0.0000532
-36;18.92;1.055970747;18.7;0.127535496
-35;19.78;0.725948376;19.56;0.140294362
-34;20.53;-0.00010084;20.42;0.26788302
-33;21.4;0.362923768;21.28;0.140294362
-32;22.26;0.692946139;22.03;0.280641886
-31;23.23;0.692946139;23;0.140294362
-30;24.3;0.692946139;23.97;0.140294362
-29;25.16;1.055970747;25.05;0.127535496
-28;26.35;0.362923768;26.12;0.26788302
-27;27.32;0.692946139;27.2;0.42098941
-26;28.39;1.088972984;28.27;0.140294362
-25;29.68;0.692946139;29.46;0.280641886
-24;30.97;0.692946139;30.64;0.280641886
-23;32.16;1.088972984;32.04;0.408230544
-22;33.34;0.725948376;33.22;0.26788302
-21;34.85;1.055970747;34.62;0.26788302
-20;36.14;1.055970747;35.81;0.280641886
-19;37.43;0.725948376;37.31;0.408230544
-18;39.05;0.329921531;38.93;0.280641886
-17;40.34;1.055970747;40;0.26788302
-16;41.84;1.055970747;41.51;0.408230544
-15;43.14;0.692946139;43.02;0.280641886
-14;44.64;0.725948376;44.42;0.408230544
-13;45.93;1.055970747;45.92;0.127535496
-12;47.55;1.088972984;47.32;0.408230544
-11;49.06;1.055970747;48.83;0.42098941
-10;50.45;1.055970747;50.23;0.280641886
-9;52.39;1.055970747;51.95;0.42098941
-8;54.22;1.418995355;53.78;0.548578068
-7;56.16;1.055970747;55.93;0.548578068
-6;58.74;2.112042334;58.52;0.688925592
-5;61.43;1.749017726;61.31;0.96962064
-4;64.34;2.145044571;64.33;0.688925592
-3;68;1.749017726;67.77;0.956861774
-2;71.44;2.112042334;71.86;1.097209298
-1;75.53;3.201116158;76.7;1.097209298
0;80.05;3.201116158;81.98;1.51825187
1;85.11;3.201116158;87.79;1.51825187
2;90.49;3.564140766;94.57;1.658599394
3;95.76;3.168113921;101.03;1.926535577
4;101.79;3.927165374;108.35;1.377904346
5;107.28;2.83809155;113.4;1.365145481
6;112.77;4.290189982;119;1.658599394
7;117.18;2.83809155;125.57;4.121060497
8;121.38;2.112042334;132.24;1.786188053
9;124.39;2.112042334;132.78;-7.961585432
10;127.19;0.362923768;138.48;-14.82585524
11;129.34;-1.056172427;137.3;-5.090840623
12;127.41;-1.782221643;135.9;-0.956968098
13;126.54;2.145044571;131.27;-6.456039266
14;123.53;-0.330123211;124.6;-5.218429282
15;121.06;-3.927367054;127.5;-3.023904361
16;117.5;-4.620414033;124.38;-8.778152845
17;114.92;-5.313461012;115.02;-2.615620655
18;111.15;-2.475268622;108.88;-4.261514345
19;107.06;-2.83829323;109.64;-5.078081758
20;103.4;-0.726150056;108.45;-5.767060512
21;99.42;-4.950436404;102.43;2.194471759
22;95.87;-1.782221643;97.26;0.140294362
23;92.1;-3.927367054;94.89;-5.078081758
24;88.55;-2.145246251;91.13;-0.548684392
25;85.11;-3.531340209;89.4;3.840365449
26;82.1;-1.419197035;85.31;-0.0000532
27;78.76;-2.112244014;79.5;4.529344204
28;75.75;-2.145246251;77.78;-0.689031916
29;73.06;-1.056172427;74.55;-0.0000532
30;69.93;-1.782221643;70.14;-2.334925607
31;67.46;-1.089174664;67.88;-1.237663146
32;64.77;-1.419197035;66.91;-1.913883035
33;62.4;-1.056172427;64.22;0.548578068
34;59.93;-0.726150056;60.78;1.365145481
35;57.66;-2.145246251;57.44;1.658599394
36;55.73;-1.782221643;55.39;1.097209298
37;53.25;-1.782221643;54.43;-0.956968098
38;51.53;-1.419197035;52.06;1.224797957
39;49.49;-1.782221643;50.77;0.408230544
40;47.87;-1.056172427;48.51;2.194471759
41;46.04;-0.726150056;46.57;-0.548684392
42;44.32;-0.693147819;45.28;-0.548684392
43;42.92;-0.726150056;43.88;-0.816620574
44;41.41;-1.782221643;42.26;0.829273116
45;39.91;-0.693147819;40.65;-0.408336868
46;38.72;-0.693147819;39.47;-0.548684392
47;37.43;-1.419197035;37.96;-1.518358194
48;36.14;-0.726150056;37.31;-0.82937944
49;34.96;-1.056172427;35.27;0.548578068
50;33.99;-1.089174664;34.73;0.26788302
51;32.8;-0.693147819;33.76;1.237556822
52;31.84;0.362923768;32.15;0.408230544
53;30.97;-0.693147819;31.83;-1.097315622
54;30.01;-0.693147819;30.96;-0.548684392
55;29.04;-0.693147819;29.46;-0.140400686
56;28.28;-0.363125448;28.81;-0.548684392
57;27.42;-0.693147819;28.27;0.408230544
58;26.67;-0.363125448;27.2;-0.267989344
59;26.02;-0.00010084;26.98;0.140294362
60;25.16;-0.363125448;25.48;0.127535496
61;24.73;-0.693147819;24.94;-0.267989344
62;23.98;-0.363125448;25.05;-0.421095734
63;23.33;-0.00010084;23.97;-0.28074821
64;22.79;-0.330123211;23.54;0.140294362
65;22.15;-0.726150056;22.78;-0.140400686
66;21.5;-0.693147819;21.82;0.140294362
67;21.07;-0.363125448;21.82;-0.140400686
68;20.64;-0.363125448;21.06;-0.408336868
69;20.1;-0.00010084;20.96;-0.548684392
70;19.57;-0.330123211;19.99;0.26788302
71;19.24;-0.693147819;19.45;0.140294362
72;18.81;-0.330123211;19.56;-0.408336868
73;18.27;-0.00010084;18.48;-0.0000532
74;17.95;-0.00010084;18.37;-0.421095734
75;17.63;-0.363125448;18.26;-0.0000532
76;17.2;-0.363125448;17.3;-0.12764182
77;16.98;-0.693147819;17.62;0.280641886
78;16.45;-0.693147819;16.76;-0.140400686
79;16.12;0.362923768;16.54;-0.0000532
80;15.8;-0.00010084;16.22;0.280641886
81;15.48;-0.693147819;15.79;-0.0000532
82;15.26;-0.00010084;15.79;-0.140400686
83;14.94;-0.363125448;14.93;-0.267989344
84;14.72;-0.00010084;15.25;-0.28074821
85;14.51;-0.00010084;14.82;-0.0000532
86;14.19;-0.00010084;14.61;-0.140400686
87;13.97;-0.363125448;14.28;0.127535496
88;13.65;-0.00010084;13.96;0.140294362
89;13.43;-0.363125448;14.07;-0.0000532
90;13.22;-0.00010084;13.53;-0.408336868
91;13;-0.00010084;13.53;0.140294362
92;12.79;-0.363125448;13.1;0.140294362
93;12.57;-0.363125448;13.1;-0.140400686
94;12.36;-0.00010084;12.67;-0.140400686
95;12.14;-0.00010084;12.45;0.140294362
96;11.93;-0.693147819;12.24;-0.140400686
97;11.82;-0.00010084;12.24;-0.140400686
98;11.6;-0.00010084;11.91;-0.267989344
99;11.49;-0.00010084;11.81;-0.0000532
100;11.28;-0.00010084;11.7;-0.140400686
101;11.17;-0.00010084;11.59;-0.0000532
102;11.06;-0.00010084;11.38;-0.0000532
103;10.96;-0.363125448;11.16;-0.0000532
104;10.85;0.362923768;11.16;0.140294362
105;10.63;-0.363125448;11.05;0.127535496
106;10.53;-0.00010084;10.84;-0.408336868
107;10.42;-0.00010084;10.62;-0.0000532
108;10.2;-0.00010084;10.62;-0.0000532
109;10.2;-0.00010084;10.3;-0.0000532
110;9.99;0.362923768;10.41;-0.0000532
111;9.99;-0.00010084;10.19;-0.140400686
112;9.77;-0.363125448;10.09;-0.0000532
113;9.66;-0.363125448;10.09;-0.0000532
114;9.66;-0.330123211;9.76;-0.0000532
115;9.45;-0.363125448;9.87;-0.140400686
116;9.34;0.362923768;9.65;-0.0000532
117;9.23;0.362923768;9.65;-0.0000532
118;9.23;-0.00010084;9.33;-0.140400686
119;9.13;-0.00010084;9.44;0.140294362
120;9.02;-0.363125448;9.33;-0.0000532
121;8.8;-0.00010084;9.12;0.127535496
122;8.8;0.329921531;9.12;-0.12764182
123;8.7;-0.693147819;8.9;-0.140400686
124;8.8;0.329921531;9.01;0.140294362
125;8.7;-0.00010084;8.79;-0.0000532
126;8.48;-0.00010084;8.79;0.140294362
127;8.48;-0.00010084;8.69;-0.140400686
128;8.37;-0.00010084;8.69;-0.0000532
129;8.27;-0.00010084;8.47;-0.0000532
130;8.37;-0.00010084;8.36;-0.0000532
131;8.27;0.362923768;8.47;-0.0000532
132;8.16;-0.00010084;8.15;-0.140400686
133;8.05;-0.363125448;8.26;0.140294362
134;8.05;0.362923768;8.15;-0.140400686
135;8.05;-0.00010084;8.15;-0.0000532
136;7.94;-0.00010084;8.04;-0.0000532
137;7.84;-0.00010084;7.93;-0.140400686
138;7.84;-0.363125448;8.04;-0.0000532
139;7.84;-0.00010084;7.83;-0.12764182
140;7.62;-0.00010084;7.83;-0.0000532
141;7.62;0.362923768;7.93;-0.12764182
142;7.62;0.362923768;7.72;-0.0000532
143;7.62;-0.00010084;7.83;-0.140400686
144;7.51;-0.00010084;7.72;-0.140400686
145;7.51;-0.00010084;7.61;-0.0000532
146;7.51;-0.363125448;7.61;-0.140400686
147;7.4;-0.00010084;7.5;-0.0000532
148;7.51;-0.00010084;7.5;-0.0000532
149;7.4;0.329921531;7.5;-0.140400686
150;7.3;-0.00010084;7.29;-0.12764182
151;7.19;-0.363125448;7.39;-0.0000532
152;7.19;-0.00010084;7.18;-0.0000532
153;6.97;-0.363125448;7.18;0.140294362
154;7.08;-0.00010084;7.18;-0.28074821
155;7.08;-0.00010084;7.18;-0.0000532
156;6.97;0.329921531;7.18;-0.0000532
157;6.87;-0.330123211;6.96;-0.140400686
158;6.87;-0.00010084;6.96;-0.12764182
159;6.76;-0.00010084;7.07;-0.0000532
160;6.76;-0.00010084;6.86;-0.0000532
161;6.76;-0.00010084;6.96;-0.12764182
162;6.33;-0.693147819;6.43;-0.12764182
163;6.65;-0.363125448;6.75;-0.0000532
164;6.54;1.055970747;6.64;-0.140400686
165;6.54;-0.693147819;6.53;-0.140400686
166;6.44;-0.00010084;6.53;-0.0000532
167;6.44;-0.363125448;6.43;-0.140400686
168;6.33;0.362923768;6.43;-0.267989344
169;6.33;0.725948376;6.43;-0.140400686
170;6.11;1.055970747;6.21;0.140294362
171;6.11;-0.363125448;6.21;-0.0000532
172;6.11;-0.00010084;6.21;-0.0000532
173;6.11;-0.330123211;6;0.26788302
174;5.9;-0.00010084;6;-0.0000532
175;5.9;-0.00010084;5.89;0.140294362
176;5.68;-0.00010084;5.89;-0.0000532
177;5.68;0.362923768;5.67;-0.0000532
178;5.68;-0.00010084;5.67;-0.267989344
179;5.47;-0.00010084;5.57;0.140294362
180;5.25;-0.363125448;5.46;-0.0000532
181;5.36;-0.363125448;5.46;-0.0000532
182;5.25;0.362923768;5.24;-0.0000532
183;5.14;-0.363125448;5.13;0.408230544
184;5.25;-0.00010084;5.03;-0.12764182
185;4.93;-0.363125448;5.03;0.140294362
186;5.04;-0.363125448;4.81;-0.0000532
187;4.71;0.362923768;4.81;-0.0000532
188;4.71;-0.330123211;4.6;-0.12764182
189;4.5;0.362923768;4.6;0.127535496
190;4.5;-0.363125448;4.6;-0.0000532
191;4.5;0.725948376;4.38;0.140294362
192;4.39;-0.363125448;4.49;-0.0000532
193;4.28;-0.00010084;4.27;-0.0000532
194;4.18;-0.330123211;4.17;-0.0000532
195;4.18;-0.693147819;4.17;-0.140400686
196;4.07;-0.00010084;4.06;0.140294362
197;3.96;-0.00010084;3.95;-0.140400686
198;3.85;-0.363125448;3.84;-0.140400686
199;3.85;-0.330123211;3.63;-0.0000532
200;3.75;-0.00010084;3.74;-0.0000532
201;3.64;0.362923768;3.63;-0.0000532
202;3.75;-0.726150056;3.63;-0.28074821
203;3.42;-0.00010084;3.41;-0.140400686
204;3.42;-0.363125448;3.41;-0.0000532
205;3.32;-0.00010084;3.31;0.127535496
206;3.32;0.362923768;3.2;-0.140400686
207;3.32;-0.00010084;3.2;-0.28074821
208;3.32;0.362923768;3.09;-0.0000532
209;3.1;-0.00010084;3.09;-0.140400686
210;2.99;-0.363125448;2.98;-0.140400686
211;2.99;-0.00010084;2.98;-0.140400686
212;2.99;-0.363125448;2.87;-0.12764182
213;2.88;-0.330123211;2.77;-0.0000532
214;2.88;-0.00010084;2.77;-0.0000532
215;2.78;-0.363125448;2.66;-0.140400686
216;2.78;0.725948376;2.66;-0.140400686
217;2.67;-0.00010084;2.66;-0.0000532
218;2.56;-0.00010084;2.55;-0.0000532
219;2.56;-0.00010084;2.44;-0.0000532
220;2.45;-0.00010084;2.55;-0.0000532
221;2.45;-0.363125448;2.44;-0.0000532
222;2.45;-0.00010084;2.34;-0.0000532
223;2.35;-0.00010084;2.34;-0.0000532
224;2.35;0.362923768;2.23;0.140294362
225;2.35;-0.363125448;2.23;-0.140400686
226;2.24;-0.363125448;2.23;-0.140400686
227;2.35;0.362923768;2.12;-0.0000532
228;2.24;-0.00010084;2.12;-0.140400686
229;2.13;-0.00010084;2.12;-0.140400686
230;2.24;-0.363125448;2.01;-0.0000532
231;2.13;-0.00010084;2.01;-0.0000532
232;2.13;-0.00010084;1.91;-0.12764182
233;2.02;-0.00010084;1.91;0.127535496
234;2.13;0.362923768;1.91;-0.0000532
235;2.02;0.692946139;1.91;-0.0000532
236;2.02;-0.00010084;1.91;-0.0000532
237;2.02;-0.363125448;1.91;-0.0000532
238;2.02;-0.693147819;1.8;-0.0000532
239;2.02;-0.00010084;1.8;-0.0000532
240;2.02;0.329921531;1.8;0.140294362
241;2.02;-0.00010084;1.8;-0.0000532
242;2.02;-0.00010084;1.8;-0.0000532
243;2.02;-0.00010084;1.8;-0.140400686
244;2.02;-0.00010084;1.8;-0.0000532
245;2.02;-0.00010084;1.8;-0.0000532
246;1.92;0.329921531;1.8;-0.0000532
247;2.02;-0.330123211;1.8;0.140294362
248;1.92;0.329921531;1.69;-0.140400686
249;2.02;-0.330123211;1.8;-0.0000532
250;2.02;-0.00010084;1.8;-0.140400686
251;1.92;0.329921531;1.8;-0.0000532
252;2.02;-0.330123211;1.8;-0.140400686
253;2.02;-0.330123211;1.8;-0.140400686
254;2.02;-0.00010084;1.8;-0.0000532
255;2.02;0.329921531;1.91;-0.0000532
256;2.02;-0.00010084;1.91;-0.0000532
257;2.02;-0.330123211;1.91;-0.140400686
258;2.02;-0.00010084;1.91;-0.0000532
259;2.02;-0.00010084;1.91;-0.12764182
260;2.02;-0.330123211;1.91;-0.0000532
261;2.13;-0.363125448;2.01;-0.12764182
262;2.13;-0.363125448;2.01;-0.0000532
263;2.13;-0.00010084;2.01;-0.0000532
264;2.13;0.362923768;2.01;-0.0000532
265;2.13;-0.363125448;2.12;-0.0000532
266;2.02;-0.00010084;2.01;-0.0000532
267;2.13;0.362923768;2.12;-0.140400686
268;2.13;-0.00010084;2.12;-0.0000532
269;2.13;-0.00010084;2.12;-0.0000532
270;2.13;-0.00010084;2.12;-0.0000532
271;2.13;-0.00010084;2.23;-0.0000532
272;2.13;-0.363125448;2.12;-0.140400686
273;2.13;-0.00010084;2.23;-0.0000532
274;2.13;0.362923768;2.12;-0.0000532
275;2.24;-0.363125448;2.23;-0.0000532
276;2.13;-0.363125448;2.23;-0.0000532
277;2.24;0.362923768;2.23;-0.0000532
278;2.13;0.362923768;2.23;-0.0000532
279;2.24;-0.00010084;2.23;-0.0000532
280;2.24;-0.00010084;2.23;-0.0000532
281;2.24;-0.00010084;2.12;-0.0000532
282;2.24;-0.00010084;2.23;-0.140400686
283;2.35;-0.363125448;2.12;-0.140400686
284;2.24;-0.363125448;2.12;-0.140400686
285;2.13;-0.00010084;2.01;-0.0000532
286;2.24;-0.726150056;2.12;-0.0000532
287;2.24;-0.00010084;2.01;-0.0000532
288;2.35;-0.00010084;2.01;0.140294362
289;2.24;-0.363125448;1.91;-0.0000532
290;2.35;-0.00010084;1.91;-0.0000532
291;2.35;0.362923768;2.01;-0.0000532
292;2.35;-0.00010084;1.8;-0.0000532
293;2.24;-0.00010084;1.8;-0.140400686
294;2.24;0.362923768;1.91;-0.0000532
295;2.24;-0.00010084;1.8;-0.0000532
296;2.35;-0.00010084;1.8;-0.0000532
297;2.24;-0.363125448;1.8;-0.140400686
298;2.13;0.362923768;1.8;0.140294362
299;2.24;-0.00010084;1.69;-0.140400686
300;2.24;-0.00010084;1.69;-0.140400686
301;2.24;-0.00010084;1.69;-0.0000532
302;2.13;-0.00010084;1.58;-0.0000532
303;2.13;0.362923768;1.69;-0.0000532
304;2.13;0.362923768;1.58;-0.140400686
305;2.13;-0.363125448;1.69;0.140294362
306;2.13;-0.00010084;1.58;-0.0000532
307;2.13;-0.363125448;1.69;0.140294362
308;2.02;0.362923768;1.58;-0.0000532
309;2.02;0.329921531;1.58;0.140294362
310;2.13;-0.00010084;1.58;0.140294362
311;2.02;-0.363125448;1.58;-0.0000532
312;2.13;-0.00010084;1.69;-0.140400686
313;2.02;-0.00010084;1.58;-0.140400686
314;2.02;0.362923768;1.69;-0.0000532
315;2.02;-0.00010084;1.58;-0.0000532
316;2.02;0.329921531;1.58;-0.140400686
317;2.02;-0.00010084;1.58;-0.140400686
318;1.92;-0.00010084;1.58;-0.0000532
319;2.02;-0.00010084;1.58;-0.0000532
320;1.92;0.329921531;1.58;-0.0000532
321;2.02;-0.00010084;1.69;-0.0000532
322;1.92;-0.330123211;1.69;-0.0000532
323;2.02;-0.693147819;1.69;-0.0000532
324;1.92;0.329921531;1.69;0.140294362
325;1.81;-0.330123211;1.8;-0.0000532
326;2.02;0.329921531;1.8;-0.0000532
327;2.13;-0.00010084;1.91;-0.0000532
328;2.02;-0.00010084;1.91;-0.0000532
329;2.02;-0.00010084;1.91;-0.0000532
330;2.02;-0.00010084;2.01;0.127535496
331;2.13;-0.00010084;1.91;-0.0000532
332;2.13;-0.00010084;2.01;-0.12764182
333;2.13;-0.363125448;2.01;-0.0000532
334;2.24;0.362923768;2.01;-0.0000532
335;2.24;-0.00010084;2.01;-0.0000532
336;2.24;-0.363125448;2.01;0.127535496
337;2.35;-0.00010084;2.01;-0.0000532
338;2.24;-0.00010084;2.01;-0.0000532
339;2.35;-0.00010084;2.01;-0.0000532
340;2.24;0.362923768;2.01;-0.0000532
341;2.35;-0.00010084;2.01;-0.0000532
342;2.35;-0.00010084;2.12;-0.0000532
343;2.35;-0.330123211;2.12;-0.0000532
344;2.45;-0.330123211;2.12;-0.0000532
345;2.35;-0.330123211;2.12;0.140294362
346;2.35;0.329921531;2.12;-0.140400686
347;2.35;-0.00010084;2.23;0.140294362
348;2.56;-0.00010084;2.23;-0.0000532
349;2.45;-0.00010084;2.23;-0.140400686
350;2.45;-0.00010084;2.34;-0.0000532
351;2.45;-0.00010084;2.12;-0.140400686
352;2.45;-0.00010084;2.23;-0.0000532
353;2.45;-0.00010084;2.12;0.140294362
354;2.35;-0.00010084;2.12;-0.0000532
355;2.45;0.329921531;2.23;-0.0000532
356;2.35;-0.00010084;2.12;-0.0000532
357;2.35;-0.363125448;2.12;-0.0000532
358;2.24;-0.00010084;2.01;0.140294362
359;2.24;-0.00010084;2.01;-0.0000532
360;2.24;-0.00010084;2.01;-0.0000532


==> fig/FIG2_src_B.txt <==
a;b
0.0000;61.8110
1.0000;62.2100
2.0000;62.3100
3.0000;62.3100
4.0000;62.8090
5.0000;63.1090
6.0000;62.8090
7.0000;62.4100
8.0000;62.3100
9.0000;62.5100
10.0000;62.9090
11.0000;63.0090
12.0000;63.0090
13.0000;63.4080
14.0000;63.5080
15.0000;63.8080
16.0000;63.9070
17.0000;64.2070
18.0000;64.7060
19.0000;65.1050
20.0000;65.4050
21.0000;65.6040
22.0000;65.6040
23.0000;65.5050
24.0000;65.5050
25.0000;65.9040
26.0000;65.8040
27.0000;65.6040
28.0000;65.6040
29.0000;65.8040
30.0000;66.1040
31.0000;66.4030
32.0000;66.9020
33.0000;66.7030
34.0000;67.0020
35.0000;67.4010
36.0000;67.8010
37.0000;67.9010
38.0000;68.1000
39.0000;68.2000
40.0000;68.3000
41.0000;68.5990
42.0000;68.4000
43.0000;68.6990
44.0000;68.5000
45.0000;68.3000
46.0000;68.5000
47.0000;68.5000
48.0000;68.8990
49.0000;68.9990
50.0000;69.1980
51.0000;69.5980
52.0000;69.4980
53.0000;69.6980
54.0000;70.0970
55.0000;70.3960
56.0000;70.4960
57.0000;70.2970
58.0000;69.9970
59.0000;69.9970
60.0000;69.8970
61.0000;70.1970
62.0000;70.2970
63.0000;70.5960
64.0000;70.6960
65.0000;70.2970
66.0000;70.2970
67.0000;70.6960
68.0000;71.3950
69.0000;71.8940
70.0000;71.6940
71.0000;71.5940
72.0000;71.5940
73.0000;71.6940
74.0000;71.8940
75.0000;71.8940
76.0000;71.9940
77.0000;71.9940
78.0000;71.8940
79.0000;71.4950
80.0000;71.4950
81.0000;72.1930
82.0000;72.7920
83.0000;72.5930
84.0000;72.1930
85.0000;72.1930
86.0000;72.1930
87.0000;72.3930
88.0000;72.4930
89.0000;72.7920
90.0000;72.7920
91.0000;72.8920
92.0000;72.8920
93.0000;72.7920
94.0000;72.2930
95.0000;72.1930
96.0000;72.2930
97.0000;72.5930
98.0000;72.9920
99.0000;73.0920
100.0000;73.1920
101.0000;73.3910
102.0000;72.9920
103.0000;73.1920
104.0000;73.2910
105.0000;73.2910
106.0000;73.3910
107.0000;73.9900
108.0000;74.0900
109.0000;73.4910
110.0000;73.1920
111.0000;72.5930
112.0000;72.6930
113.0000;73.0920
114.0000;73.6910
115.0000;73.7910
116.0000;73.6910
117.0000;73.5910
118.0000;73.5910
119.0000;73.4910
120.0000;73.7910
121.0000;73.8900
122.0000;73.3910
123.0000;73.0920
124.0000;72.8920
125.0000;72.7920
126.0000;72.3930
127.0000;72.4930
128.0000;72.8920
129.0000;73.1920
130.0000;73.2910
131.0000;73.1920
132.0000;72.7920
133.0000;72.9920
134.0000;73.1920
135.0000;73.0920
136.0000;73.0920
137.0000;73.2910
138.0000;73.2910
139.0000;72.8920
140.0000;72.6930
141.0000;72.6930
142.0000;72.9920
143.0000;73.1920
144.0000;72.8920
145.0000;72.4930
146.0000;72.5930
147.0000;72.7920
148.0000;72.6930
149.0000;72.3930
150.0000;72.3930
151.0000;72.6930
152.0000;72.8920
153.0000;72.5930
154.0000;72.2930
155.0000;72.3930
156.0000;72.4930
157.0000;71.7940
158.0000;71.3950
159.0000;71.2950
160.0000;71.2950
161.0000;71.3950
162.0000;71.3950
163.0000;71.3950
164.0000;71.1950
165.0000;70.9950
166.0000;71.1950
167.0000;71.7940
168.0000;71.6940
169.0000;70.8960
170.0000;70.5960
171.0000;70.5960
172.0000;70.5960
173.0000;70.3960
174.0000;70.4960
175.0000;70.6960
176.0000;70.4960
177.0000;69.7970
178.0000;69.5980
179.0000;70.0970
180.0000;70.5960
181.0000;70.4960
182.0000;70.0970
183.0000;69.6980
184.0000;69.1980
185.0000;68.9990
186.0000;69.2980
187.0000;69.5980
188.0000;69.6980
189.0000;69.0990
190.0000;68.5000
191.0000;67.9010
192.0000;67.9010
193.0000;68.2000
194.0000;68.1000
195.0000;67.8010
196.0000;67.9010
197.0000;68.0000
198.0000;67.2020
199.0000;67.0020
200.0000;67.4010
201.0000;67.8010
202.0000;67.7010
203.0000;67.0020
204.0000;66.6030
205.0000;66.6030
206.0000;66.7030
207.0000;66.2030
208.0000;66.1040
209.0000;66.2030
210.0000;66.0040
211.0000;65.7040
212.0000;65.7040
213.0000;65.8040
214.0000;65.9040
215.0000;66.0040
216.0000;65.5050
217.0000;64.9060
218.0000;64.8060
219.0000;64.9060
220.0000;64.6060
221.0000;64.5060
222.0000;64.5060
223.0000;64.3070
224.0000;63.7080
225.0000;63.4080
226.0000;63.6080
227.0000;63.8080
228.0000;63.3080
229.0000;62.5100
230.0000;62.4100
231.0000;62.7090
232.0000;62.4100
233.0000;62.4100
234.0000;62.4100
235.0000;62.6100
236.0000;62.4100
237.0000;61.5110
238.0000;60.8130
239.0000;60.9120
240.0000;61.6110
241.0000;61.8110
242.0000;61.5110
243.0000;61.0120
244.0000;60.5130
245.0000;60.0140
246.0000;59.9140
247.0000;60.2140
248.0000;60.8130
249.0000;61.0120
250.0000;60.5130
251.0000;59.7140
252.0000;59.0160
253.0000;58.9160
254.0000;58.9160
255.0000;58.9160
256.0000;59.0160
257.0000;58.9160
258.0000;58.3170
259.0000;57.9170
260.0000;57.8180
261.0000;57.8180
262.0000;57.8180
263.0000;57.8180
264.0000;57.6180
265.0000;57.3180
266.0000;56.8190
267.0000;56.7190
268.0000;56.5200
269.0000;56.3200
270.0000;56.1210
271.0000;56.1210
272.0000;55.9210
273.0000;55.5220
274.0000;55.4220
275.0000;55.4220
276.0000;55.3220
277.0000;55.2220
278.0000;55.2220
279.0000;55.1220
280.0000;54.8230
281.0000;54.7230
282.0000;54.6230
283.0000;54.5230
284.0000;54.4230
285.0000;54.0240
286.0000;53.7250
287.0000;53.5250
288.0000;53.2250
289.0000;52.8260
290.0000;52.8260
291.0000;52.8260
292.0000;52.6260
293.0000;52.4270
294.0000;52.6260
295.0000;52.5270
296.0000;52.1270
297.0000;51.7280
298.0000;51.4280
299.0000;51.5280
300.0000;51.5280
301.0000;51.0290
302.0000;50.6300
303.0000;50.6300
304.0000;50.4300
305.0000;50.2300
306.0000;50.0310
307.0000;49.7310
308.0000;49.7310
309.0000;49.8310
310.0000;49.7310
311.0000;49.7310
312.0000;49.7310
313.0000;49.5320
314.0000;49.2320
315.0000;48.9330
316.0000;48.7330
317.0000;48.7330
318.0000;48.5330
319.0000;48.4330
320.0000;48.2340
321.0000;48.0340
322.0000;47.8350
323.0000;47.5350
324.0000;47.2360
325.0000;47.1360
326.0000;47.1360
327.0000;47.2360
328.0000;47.0360
329.0000;47.0360
330.0000;46.8360
331.0000;46.5370
332.0000;46.0380
333.0000;45.6380
334.0000;45.6380
335.0000;45.6380
336.0000;45.6380
337.0000;45.4390
338.0000;45.1390
339.0000;44.8400
340.0000;44.7400
341.0000;44.6400
342.0000;44.5400
343.0000;44.4400
344.0000;44.5400
345.0000;44.5400
346.0000;44.5400
347.0000;44.2410
348.0000;43.7410
349.0000;43.4420
350.0000;43.4420
351.0000;43.4420
352.0000;43.3420
353.0000;43.2420
354.0000;43.1420
355.0000;43.0430
356.0000;42.6430
357.0000;42.4440
358.0000;42.3440
359.0000;42.3440
360.0000;42.0440
361.0000;42.0440
362.0000;41.9440
363.0000;41.9440
364.0000;41.6450
365.0000;41.3450
366.0000;41.2460
367.0000;41.0460
368.0000;40.7460
369.0000;40.6470
370.0000;40.6470
371.0000;40.5470
372.0000;40.3470
373.0000;40.0480
374.0000;39.9480
375.0000;39.8480
376.0000;39.9480
377.0000;39.7480
378.0000;39.6480
379.0000;39.5490
380.0000;39.3490
381.0000;39.0490
382.0000;39.0490
383.0000;39.0490
384.0000;39.0490
385.0000;38.9500
386.0000;38.6500
387.0000;38.3510
388.0000;38.0510
389.0000;38.0510
390.0000;38.0510
391.0000;38.2510
392.0000;38.1510
393.0000;37.9510
394.0000;37.5520
395.0000;37.5520
396.0000;37.3520
397.0000;37.2520
398.0000;37.0530
399.0000;36.9530
400.0000;36.8530
401.0000;36.7530
402.0000;36.5540
403.0000;36.5540
404.0000;36.3540
405.0000;36.0540
406.0000;35.8550
407.0000;35.9550
408.0000;35.9550
409.0000;35.6550
410.0000;35.4550
411.0000;35.3560
412.0000;35.3560
413.0000;35.2560
414.0000;35.0560
415.0000;34.9560
416.0000;34.9560
417.0000;34.9560
418.0000;34.9560
419.0000;34.7570
420.0000;34.4570
421.0000;34.2570
422.0000;34.0580
423.0000;33.9580
424.0000;33.9580
425.0000;34.0580
426.0000;33.9580
427.0000;33.8580
428.0000;33.6580
429.0000;33.5590
430.0000;33.5590
431.0000;33.3590
432.0000;33.3590
433.0000;33.1590
434.0000;33.1590
435.0000;32.8600
436.0000;32.6600
437.0000;32.4600
438.0000;32.4600
439.0000;32.5600
440.0000;32.3610
441.0000;32.1610
442.0000;31.9610
443.0000;31.7620
444.0000;31.7620
445.0000;31.6620
446.0000;31.6620
447.0000;31.5620
448.0000;31.5620
449.0000;31.4620
450.0000;31.3620
451.0000;31.1630
452.0000;31.0630
453.0000;31.0630
454.0000;30.8630
455.0000;30.8630
456.0000;30.6640
457.0000;30.5640
458.0000;30.4640
459.0000;30.3640
460.0000;30.3640
461.0000;30.3640
462.0000;30.1640
463.0000;30.0650
464.0000;29.8650
465.0000;29.8650
466.0000;29.8650
467.0000;29.9650
468.0000;29.8650
469.0000;29.6650
470.0000;29.5650
471.0000;29.3660
472.0000;29.1660
473.0000;29.0660
474.0000;28.9660
475.0000;28.8670
476.0000;28.7670
477.0000;28.7670
478.0000;28.6670
479.0000;28.4670
480.0000;28.3670
481.0000;28.2680
482.0000;28.2680
483.0000;28.3670
484.0000;28.1680
485.0000;28.1680
486.0000;27.9680
487.0000;27.9680
488.0000;27.8680
489.0000;27.8680
490.0000;27.5690
491.0000;27.4690
492.0000;27.2690
493.0000;27.2690
494.0000;27.3690
495.0000;27.2690
496.0000;27.2690
497.0000;27.1690
498.0000;27.0700
499.0000;26.9700
500.0000;26.7700
501.0000;26.7700
502.0000;26.6700
503.0000;26.6700
504.0000;26.6700
505.0000;26.8700
506.0000;26.6700
507.0000;26.3710
508.0000;26.0710
509.0000;25.9710
510.0000;25.8720
511.0000;25.9710
512.0000;25.8720
513.0000;25.8720
514.0000;25.6720
515.0000;25.6720
516.0000;25.5720
517.0000;25.4720
518.0000;25.4720
519.0000;25.3720
520.0000;25.2730
521.0000;25.0730
522.0000;25.0730
523.0000;24.9730
524.0000;24.8730
525.0000;24.7730
526.0000;24.7730
527.0000;24.7730
528.0000;24.6740
529.0000;24.6740
530.0000;24.4740
531.0000;24.3740
532.0000;24.2740
533.0000;24.2740
534.0000;24.2740
535.0000;24.3740
536.0000;24.2740
537.0000;24.2740
538.0000;24.0750
539.0000;23.9750
540.0000;24.0750
541.0000;23.8750
542.0000;23.7750
543.0000;23.6750
544.0000;23.6750
545.0000;23.4760
546.0000;23.4760
547.0000;23.2760
548.0000;23.1760
549.0000;23.1760
550.0000;23.1760
551.0000;23.0760
552.0000;23.0760
553.0000;22.9770
554.0000;22.9770
555.0000;22.9770
556.0000;22.9770
557.0000;22.7770
558.0000;22.5770
559.0000;22.5770
560.0000;22.4770
561.0000;22.3780
562.0000;22.3780
563.0000;22.3780
564.0000;22.2780
565.0000;22.2780
566.0000;22.0780
567.0000;22.0780
568.0000;22.0780
569.0000;22.0780
570.0000;21.8780
571.0000;21.9780
572.0000;21.8780
573.0000;21.7790
574.0000;21.7790
575.0000;21.7790
576.0000;21.6790
577.0000;21.5790
578.0000;21.5790
579.0000;21.4790
580.0000;21.4790
581.0000;21.3790
582.0000;21.1800
583.0000;21.1800
584.0000;21.1800
585.0000;21.0800
586.0000;20.9800
587.0000;20.9800
588.0000;20.8800
589.0000;20.7800
590.0000;20.7800
591.0000;20.7800
592.0000;20.7800
593.0000;20.6800
594.0000;20.6800
595.0000;20.5810
596.0000;20.3810
597.0000;20.2810
598.0000;20.1810
599.0000;20.2810


==> fig/FIG2_src_C.txt <==
a;b
0.0000;83.6000
1.0000;84.1000
2.0000;85.3900
3.0000;86.5900
4.0000;87.0900
5.0000;86.3900
6.0000;87.0900
7.0000;88.2900
8.0000;87.1900
9.0000;86.6900
10.0000;86.5900
11.0000;86.8900
12.0000;87.4900
13.0000;88.8900
14.0000;90.0900
15.0000;90.6800
16.0000;90.6800
17.0000;90.7800
18.0000;91.1800
19.0000;91.8800
20.0000;92.4800
21.0000;92.2800
22.0000;90.8800
23.0000;91.1800
24.0000;92.6800
25.0000;94.2800
26.0000;95.4800
27.0000;95.5800
28.0000;95.0800
29.0000;93.7800
30.0000;93.7800
31.0000;95.9800
32.0000;97.9700
33.0000;98.4700
34.0000;97.5700
35.0000;97.4700
36.0000;97.8700
37.0000;98.4700
38.0000;99.4700
39.0000;98.4700
40.0000;97.1700
41.0000;97.6700
42.0000;98.6700
43.0000;99.6700
44.0000;99.0700
45.0000;98.9700
46.0000;100.0700
47.0000;101.5700
48.0000;103.6600
49.0000;103.6600
50.0000;102.8600
51.0000;101.5700
52.0000;101.2700
53.0000;100.9700
54.0000;100.0700
55.0000;100.8700
56.0000;102.5600
57.0000;103.7600
58.0000;104.1600
59.0000;104.3600
60.0000;105.0600
61.0000;105.7600
62.0000;105.1600
63.0000;104.9600
64.0000;104.5600
65.0000;105.2600
66.0000;105.9600
67.0000;105.8600
68.0000;105.4600
69.0000;105.2600
70.0000;105.8600
71.0000;106.0600
72.0000;106.6600
73.0000;106.1600
74.0000;106.2600
75.0000;107.0600
76.0000;106.7600
77.0000;106.4600
78.0000;106.6600
79.0000;107.7600
80.0000;108.2500
81.0000;107.7600
82.0000;107.1600
83.0000;106.0600
84.0000;106.7600
85.0000;106.4600
86.0000;106.9600
87.0000;108.7500
88.0000;109.2500
89.0000;109.0500
90.0000;110.0500
91.0000;110.4500
92.0000;110.5500
93.0000;110.8500
94.0000;111.3500
95.0000;110.7500
96.0000;116.0400
97.0000;131.5200
98.0000;105.5600
99.0000;96.1800
100.0000;111.1500
101.0000;122.3300
102.0000;109.9500
103.0000;113.3500
104.0000;107.4600
105.0000;103.9600
106.0000;107.3600
107.0000;106.8600
108.0000;99.9700
109.0000;103.0600
110.0000;107.4600
111.0000;112.3500
112.0000;108.5500
113.0000;104.5600
114.0000;106.5600
115.0000;103.9600
116.0000;104.3600
117.0000;104.6600
118.0000;106.4600
119.0000;114.2400
120.0000;115.3400
121.0000;109.7500
122.0000;104.6600
123.0000;107.0600
124.0000;108.8500
125.0000;109.7500
126.0000;111.3500
127.0000;108.5500
128.0000;112.8500
129.0000;113.1500
130.0000;109.4500
131.0000;107.4600
132.0000;106.3600
133.0000;107.7600
134.0000;107.4600
135.0000;107.3600
136.0000;104.3600
137.0000;102.7600
138.0000;103.1600
139.0000;102.1600
140.0000;102.8600
141.0000;100.4700
142.0000;95.4800
143.0000;96.7700
144.0000;96.8700
145.0000;96.8700
146.0000;95.8800
147.0000;96.7700
148.0000;99.1700
149.0000;104.4600
150.0000;108.2500
151.0000;104.9600
152.0000;99.5700
153.0000;104.6600
154.0000;101.2700
155.0000;100.6700
156.0000;104.7600
157.0000;97.7700
158.0000;99.0700
159.0000;101.8700
160.0000;102.1600
161.0000;102.4600
162.0000;99.1700
163.0000;94.9800
164.0000;97.0700
165.0000;99.2700
166.0000;93.7800
167.0000;92.6800
168.0000;93.9800
169.0000;92.5800
170.0000;91.9800
171.0000;92.7800
172.0000;93.1800
173.0000;91.5800
174.0000;92.2800
175.0000;91.0800
176.0000;90.7800
177.0000;91.3800
178.0000;90.2800
179.0000;88.5900
180.0000;90.5800
181.0000;92.8800
182.0000;91.0800
183.0000;89.0900
184.0000;89.2900
185.0000;91.9800
186.0000;92.8800
187.0000;92.2800
188.0000;91.6800
189.0000;92.5800
190.0000;93.2800
191.0000;91.2800
192.0000;93.4800
193.0000;94.0800
194.0000;90.9800
195.0000;87.8900
196.0000;86.0900
197.0000;85.6900
198.0000;83.4000
199.0000;81.7000
200.0000;81.7000
201.0000;82.2000
202.0000;84.4900
203.0000;86.6900
204.0000;85.3900
205.0000;81.7000
206.0000;80.2000
207.0000;82.6000
208.0000;81.6000
209.0000;82.3000
210.0000;84.2000
211.0000;81.9000
212.0000;79.9000
213.0000;81.7000
214.0000;83.3000
215.0000;83.7000
216.0000;83.5000
217.0000;83.3000
218.0000;82.4000
219.0000;81.1000
220.0000;81.9000
221.0000;82.0000
222.0000;81.3000
223.0000;80.4000
224.0000;80.8000
225.0000;80.6000
226.0000;79.4000
227.0000;79.2000
228.0000;78.7000
229.0000;77.5100
230.0000;77.5100
231.0000;77.2100
232.0000;76.6100
233.0000;75.4100
234.0000;73.9100
235.0000;73.4100
236.0000;73.8100
237.0000;74.4100
238.0000;72.0200
239.0000;71.1200
240.0000;73.4100
241.0000;73.2100
242.0000;71.7200
243.0000;72.3200
244.0000;73.1100
245.0000;73.4100
246.0000;75.0100
247.0000;76.3100
248.0000;76.8100
249.0000;75.3100
250.0000;73.4100
251.0000;72.9100
252.0000;72.4200
253.0000;71.6200
254.0000;71.2200
255.0000;72.8100
256.0000;74.2100
257.0000;72.9100
258.0000;70.9200
259.0000;69.8200
260.0000;68.9200
261.0000;68.1200
262.0000;68.2200
263.0000;68.9200
264.0000;68.3200
265.0000;66.7200
266.0000;65.3300
267.0000;65.7300
268.0000;66.7200
269.0000;65.9300
270.0000;65.4300
271.0000;65.7300
272.0000;66.3300
273.0000;66.3300
274.0000;65.4300
275.0000;64.7300
276.0000;64.6300
277.0000;64.6300
278.0000;65.0300
279.0000;65.4300
280.0000;65.7300
281.0000;66.6200
282.0000;66.4300
283.0000;65.7300
284.0000;65.7300
285.0000;65.8300
286.0000;65.6300
287.0000;65.2300
288.0000;64.3300
289.0000;63.9300
290.0000;63.8300
291.0000;63.3300
292.0000;62.5300
293.0000;61.4300
294.0000;60.6400
295.0000;60.4400
296.0000;60.0400
297.0000;59.6400
298.0000;58.9400
299.0000;58.3400
300.0000;58.2400
301.0000;58.9400
302.0000;59.2400
303.0000;58.9400
304.0000;59.0400
305.0000;58.5400
306.0000;57.6400
307.0000;57.2400
308.0000;57.5400
309.0000;57.8400
310.0000;58.3400
311.0000;58.6400
312.0000;59.5400
313.0000;59.9400
314.0000;59.0400
315.0000;58.2400
316.0000;57.7400
317.0000;57.3400
318.0000;58.2400
319.0000;59.0400
320.0000;57.5400
321.0000;55.7400
322.0000;55.3400
323.0000;55.6400
324.0000;55.4400
325.0000;55.3400
326.0000;55.9400
327.0000;55.6400
328.0000;54.9400
329.0000;54.1500
330.0000;53.1500
331.0000;52.4500
332.0000;52.1500
333.0000;51.7500
334.0000;51.6500
335.0000;51.6500
336.0000;50.9500
337.0000;50.7500
338.0000;51.2500
339.0000;51.5500
340.0000;51.7500
341.0000;51.9500
342.0000;52.0500
343.0000;52.1500
344.0000;52.2500
345.0000;52.2500
346.0000;52.1500
347.0000;52.0500
348.0000;51.7500
349.0000;51.9500
350.0000;51.9500
351.0000;51.3500
352.0000;50.8500
353.0000;50.6500
354.0000;50.2500
355.0000;49.9500
356.0000;49.7500
357.0000;49.8500
358.0000;49.7500
359.0000;49.2500
360.0000;48.7600
361.0000;48.4600
362.0000;48.0600
363.0000;47.2600
364.0000;46.5600
365.0000;46.1600
366.0000;46.0600
367.0000;45.7600
368.0000;45.5600
369.0000;45.6600
370.0000;46.1600
371.0000;46.4600
372.0000;46.1600
373.0000;45.7600
374.0000;45.7600
375.0000;46.1600
376.0000;46.4600
377.0000;46.1600
378.0000;45.6600
379.0000;45.2600
380.0000;45.3600
381.0000;45.6600
382.0000;45.8600
383.0000;46.3600
384.0000;46.4600
385.0000;45.9600
386.0000;45.5600
387.0000;45.6600
388.0000;45.3600
389.0000;44.9600
390.0000;44.5600
391.0000;43.7600
392.0000;43.2600
393.0000;42.9600
394.0000;42.7700
395.0000;42.5700
396.0000;42.1700
397.0000;41.4700
398.0000;41.2700
399.0000;41.4700
400.0000;41.6700
401.0000;41.3700
402.0000;40.9700
403.0000;40.8700
404.0000;40.7700
405.0000;40.7700
406.0000;40.5700
407.0000;40.6700
408.0000;41.0700
409.0000;41.3700
410.0000;41.1700
411.0000;40.9700
412.0000;40.7700
413.0000;40.6700
414.0000;40.6700
415.0000;40.6700
416.0000;40.8700
417.0000;41.1700
418.0000;41.4700
419.0000;41.4700
420.0000;40.7700
421.0000;40.0700
422.0000;39.8700
423.0000;39.6700
424.0000;39.4700
425.0000;39.0700
426.0000;38.6700
427.0000;38.3700
428.0000;38.2700
429.0000;37.9700
430.0000;37.4700
431.0000;37.3700
432.0000;37.4700
433.0000;37.3700
434.0000;37.1700
435.0000;36.9800
436.0000;36.5800
437.0000;36.0800
438.0000;35.7800
439.0000;35.7800
440.0000;35.8800
441.0000;36.2800
442.0000;36.7800
443.0000;36.9800
444.0000;36.9800
445.0000;36.8800
446.0000;36.5800
447.0000;36.4800
448.0000;36.6800
449.0000;36.8800
450.0000;36.7800
451.0000;36.5800
452.0000;36.2800
453.0000;36.0800
454.0000;36.0800
455.0000;36.0800
456.0000;36.0800
457.0000;35.8800
458.0000;35.6800
459.0000;35.2800
460.0000;34.9800
461.0000;34.5800
462.0000;34.2800
463.0000;33.8800
464.0000;33.6800
465.0000;33.5800
466.0000;33.3800
467.0000;33.0800
468.0000;32.8800
469.0000;32.7800
470.0000;32.8800
471.0000;32.6800
472.0000;32.4800
473.0000;32.3800
474.0000;32.3800
475.0000;32.4800
476.0000;32.5800
477.0000;32.6800
478.0000;32.6800
479.0000;32.7800
480.0000;32.9800
481.0000;32.9800
482.0000;32.8800
483.0000;32.6800
484.0000;32.4800
485.0000;32.4800
486.0000;32.5800
487.0000;32.5800
488.0000;32.5800
489.0000;32.5800
490.0000;32.4800
491.0000;32.1800
492.0000;31.9800
493.0000;31.7800
494.0000;31.5800
495.0000;31.4800
496.0000;31.0900
497.0000;30.4900
498.0000;29.8900
499.0000;29.5900
500.0000;29.6900
501.0000;29.7900
502.0000;29.8900
503.0000;29.8900
504.0000;29.6900
505.0000;29.4900
506.0000;29.3900
507.0000;29.3900
508.0000;29.1900
509.0000;28.9900
510.0000;29.0900
511.0000;29.2900
512.0000;29.2900
513.0000;29.2900
514.0000;29.0900
515.0000;29.0900
516.0000;29.1900
517.0000;29.2900
518.0000;29.3900
519.0000;29.5900
520.0000;29.7900
521.0000;29.7900
522.0000;29.4900
523.0000;29.1900
524.0000;28.8900
525.0000;28.7900
526.0000;28.7900
527.0000;28.6900
528.0000;28.4900
529.0000;28.2900
530.0000;27.8900
531.0000;27.6900
532.0000;27.5900
533.0000;27.2900
534.0000;26.9900
535.0000;26.8900
536.0000;26.7900
537.0000;26.7900
538.0000;26.7900
539.0000;26.6900
540.0000;26.4900
541.0000;26.3900
542.0000;26.2900
543.0000;26.0900
544.0000;26.0900
545.0000;26.0900
546.0000;26.1900
547.0000;26.0900
548.0000;25.9900
549.0000;26.0900
550.0000;26.1900
551.0000;26.3900
552.0000;26.5900
553.0000;26.6900
554.0000;26.6900
555.0000;26.6900
556.0000;26.6900
557.0000;26.4900
558.0000;26.3900
559.0000;26.1900
560.0000;25.8900
561.0000;25.6900
562.0000;25.5900
563.0000;25.4900
564.0000;25.4900
565.0000;25.4900
566.0000;25.3900
567.0000;25.1000
568.0000;24.9000
569.0000;24.7000
570.0000;24.6000
571.0000;24.5000
572.0000;24.3000
573.0000;24.1000
574.0000;23.8000
575.0000;23.7000
576.0000;23.6000
577.0000;23.6000
578.0000;23.6000
579.0000;23.6000
580.0000;23.6000
581.0000;23.6000
582.0000;23.7000
583.0000;23.7000
584.0000;23.8000
585.0000;23.8000
586.0000;23.9000
587.0000;24.0000
588.0000;24.0000
589.0000;23.9000
590.0000;24.0000
591.0000;24.1000
592.0000;24.1000
593.0000;24.0000
594.0000;23.7000
595.0000;23.6000
596.0000;23.4000
597.0000;23.2000
598.0000;23.2000
599.0000;23.3000


==> fig/FIG6_src_A.txt <==
a;c1;c2;c3;c4
0;0.000000000;0.000000000;0.000000000;0.000000003
1.125;0.000049959;0.000010970;0.000095141;0.006571156
2.250;0.000076454;0.000013683;0.000130124;0.013089395
3.375;0.000066674;0.000007247;0.000092176;0.030198342
4.500;0.000028550;0.000002098;0.000021549;0.041282827
5.625;0.000024559;0.000005756;0.000027132;0.037105748
6.750;0.000046461;0.000003016;0.000029709;0.028082402
7.875;0.000040047;0.000002681;0.000007548;0.016827465
9.000;0.000024134;0.000004042;0.000017303;0.007080581
10.125;0.000027817;0.000001479;0.000014066;0.029498314
11.250;0.000026471;0.000002172;0.000007798;0.031988169
12.375;0.000012858;0.000002318;0.000012879;0.016740273
13.500;0.000002768;0.000000311;0.000007783;0.025677252
14.625;0.000002804;0.000002165;0.000009257;0.030365532
15.750;0.000009265;0.000001425;0.000010661;0.018804789
16.875;0.000018035;0.000001209;0.000006849;0.021414859
18.000;0.000018985;0.000002198;0.000008539;0.024071855
19.125;0.000015689;0.000000970;0.000007289;0.012639489
20.250;0.000019310;0.000001219;0.000006723;0.008960235
21.375;0.000023193;0.000001497;0.000008496;0.027797582
22.500;0.000019456;0.000000111;0.000006805;0.044826861
23.625;0.000012603;0.000001386;0.000007273;0.051151105
24.750;0.000012850;0.000001023;0.000007196;0.049562239
25.875;0.000013038;0.000000757;0.000005951;0.045086231
27.000;0.000008450;0.000001547;0.000006848;0.030871622
28.125;0.000004385;0.000000748;0.000005797;0.027412628
29.250;0.000002855;0.000000882;0.000005945;0.042950783
30.375;0.000007282;0.000001146;0.000006739;0.038487756
31.500;0.000012749;0.000000151;0.000005925;0.015780169
32.625;0.000013117;0.000001105;0.000006495;0.010342128
33.750;0.000009482;0.000000839;0.000005735;0.010121724
34.875;0.000009744;0.000000622;0.000005067;0.012123206
36.000;0.000012004;0.000001344;0.000005976;0.020332309
37.125;0.000009810;0.000000701;0.000005454;0.014272545
38.250;0.000004466;0.000000724;0.000006382;0.009021523
39.375;0.000003387;0.000001037;0.000006098;0.013411665
40.500;0.000002846;0.000000096;0.000004710;0.015256781
41.625;0.000003328;0.000001024;0.000006509;0.023763633
42.750;0.000007887;0.000001022;0.000005704;0.026992152
43.875;0.000008264;0.000000140;0.000003670;0.023583938
45.000;0.000006442;0.000000479;0.000004436;0.021791904


==> fig/FIG6_src_B.txt <==
a;c1;c2;c3;c4
0;0.000000001;0.000000004;0.000000001;0.000000000
1.125;0.007163476;0.009597667;0.003167399;0.000002865
2.250;0.013212671;0.018991053;0.006295816;0.000005424
3.375;0.017210868;0.027960800;0.009346041;0.000007412
4.500;0.018558817;0.036260726;0.012289599;0.000008631
5.625;0.017138545;0.043612416;0.015129729;0.000008983
6.750;0.013531416;0.049708479;0.017915046;0.000008473
7.875;0.009835038;0.054225828;0.020721683;0.000007212
9.000;0.010858731;0.056849106;0.023594712;0.000005395
10.125;0.016798978;0.057302990;0.026474299;0.000003287
11.250;0.023584719;0.055390845;0.029155984;0.000001259
12.375;0.029219240;0.051036487;0.031318964;0.000001179
13.500;0.032851675;0.044326911;0.032618563;0.000002552
14.625;0.034262992;0.035561374;0.032817664;0.000003465
15.750;0.033754205;0.025352122;0.031933021;0.000003771
16.875;0.032031644;0.015109087;0.030370827;0.000003494
18.000;0.029960741;0.010258512;0.028973762;0.000002752
19.125;0.028155099;0.016890821;0.028761564;0.000001739
20.250;0.026597459;0.026446341;0.030217019;0.000000808
21.375;0.024671520;0.034835703;0.032746726;0.000000954
22.500;0.021612191;0.040823130;0.035039569;0.000001632
23.625;0.016952849;0.043811896;0.035749399;0.000002043
24.750;0.010753561;0.043589513;0.033868989;0.000002060
25.875;0.004124461;0.040321445;0.028856007;0.000001694
27.000;0.006153140;0.034598105;0.020671452;0.000001035
28.125;0.013261585;0.027566813;0.009822376;0.000000303
29.250;0.019458491;0.021300146;0.003995757;0.000000751
30.375;0.023950090;0.018989207;0.017123843;0.000001464
31.500;0.026689867;0.021873977;0.030137980;0.000001945
32.625;0.028311098;0.026948242;0.041288861;0.000002110
33.750;0.029988333;0.031294227;0.049397736;0.000001944
34.875;0.032802660;0.033480227;0.053639407;0.000001496
36.000;0.036880746;0.032964955;0.053640850;0.000000891
37.125;0.041264311;0.029762706;0.049537847;0.000000526
38.250;0.044546893;0.024296377;0.041968952;0.000000924
39.375;0.045479780;0.017291302;0.032006583;0.000001412
40.500;0.043284100;0.009665775;0.021042205;0.000001691
41.625;0.037803031;0.002431455;0.010704838;0.000001697
42.750;0.029649772;0.003616538;0.003809602;0.000001455
43.875;0.020702903;0.007518469;0.005775173;0.000001082
45.000;0.015973154;0.008879778;0.007466322;0.000000868

